Connecting Proof Theory and Knowledge Representation: Sequent Calculi and the Chase with Existential Rules

Chase algorithms are indispensable in the domain of knowledge base querying, which enable the extraction of implicit knowledge from a given database via applications of rules from a given ontology. Such algorithms have proved beneficial in identifying logical languages which admit decidable query entailment. Within the discipline of proof theory, sequent calculi have been used to write and design proof-search algorithms to identify decidable classes of logics. In this paper, we show that the chase mechanism in the context of existential rules is in essence the same as proof-search in an extension of Gentzen's sequent calculus for first-order logic. Moreover, we show that proof-search generates universal models of knowledge bases, a feature also exhibited by the chase. Thus, we formally connect a central tool for establishing decidability proof-theoretically with a central decidability tool in the context of knowledge representation.

==> KR23_Revisions.txt <==
Revisions
=========

I. Review 1.
#######################
1. The other major issue  is with undefined notations. In particular, as I motivate below, the  paper should contain clear definitions for the following notions: Derivation, R-derivation, Proof, (bottom-up) application of rules.
		Change Made: I did some clarification (page 3).

#######################
2. pg.2. Models and Satisfaction.  The notation π(I) ⊆ J is not defined.
		Change Made: ... this is painful. π is a homomorphism, I is an instance, J is an instance, instance is a set... I made it more i***t-friendly.

#######################
3. pg.2. Typo:  Given a trigger τ =(ρ,π)...  -> Given a trigger τ=(ρ,μ)...
		Change Made: Fixed

#######################
4. Fig.1. It would be nice to have this figure in pg.3
		Change Made: Done

#######################
5. pg.3.  The notions of "Derivation" and "Proof" are not clear enough. To better understand the rest of the paper these notions must be  better explained.  In particular, to understnd Th.1 we should define  the notoin of when it exists a "proof of Γ ⊢ ∆". Also, in Lemma 8, it  is mentioned an "R-derivation of I1 ⊢ ∅", but what is the result of a "derivation" is never formally specified.
		Change Made: Did my best trying to clarify things before thm 1. 

-----------------------
6. Th.1 and Th.3. It is not clear how Th.1 is used. IMHO, Th.1 must be useful to prove Th.3. If this is the case, then point 1 of Th.3 must be formulated in terms of the statement in Th.1, e.g., by saying that: If Prove(D ⊢ ∃xq(x)) = True, then f((D, R) ⊢ ∃xq(x)) is R-valid.  Otherwise, is better to save space and remove Th.1.
		Change Made: No change. This comment is insane. 

#######################
7. Def.2. I would remove this definition which I find rather simple and useful just to stop the Algorithm. I would just add to the Prove Algorithm a last statement saying that if none of the rules apply then Return False.
		Change Made: Did as he asked. IDK if that is better now. But we saved a bit of space that we needed.

#######################
8. Lemma 4 is acutally just a simple Observation.
		*Change Made: Renamed to Observation



II. Review 3.

#######################
1. The paper says little about the (potential) impact of its result. For example, an interesting result implied by the paper is that a sequent calculus based system can do tasks that chase is good at, such as query answering. What would be good to know is the pros and cons of comparing sequent calculus and chase in query answering tasks, theoretically or practically.
		*Change Made: Added a short, distilled from rebuttal, discussion about that in the conclusions.

#######################
2. The paper does not describe the intuition of Prove and how Prove works.
		*Change Made: Not really a valid comment, as we do describe intuition and how Prove works in a single sentence (just below Figure 2). However, I've added "exhaustively" in that sentence to make it a bit more clear how it works. Unfortunately we start running out of space for more elaborate explanations.

#######################
3. For which variant of the chase do the results hold?
		*Change Made: Added a footnote.

#######################
4. It is stated in the Introduction that "We establish a correspondence between the chase and sequent-based proof-search" and "In Section 3, we present the sequent calculus framework and write a proof-search algorithm that simulates the chase." but no actual simulation is shown. Please can the authors clarify the sense in which a correspondence/simulation is shown. What kind of simulation is meant? Please also explain the equivalence meant in the statement "Theorem 10, which confirms the equivalence of Prove and the chase" (in section 4).
		*Change Made:  Added two sentences in Sec 4.

#######################
5. It is stated in at least two places that "the main tool for establishing decidability proof-theoretically". This is a rather strong claim for which evidence needs to be provided, or toned down because I am not aware that the claim is justified.
		*Change Made: main -> central

#######################
6. lines 12, 1st para., sect. 2: what is BNF, please expand or add proper citations.
		*Change Made: Expanded BNF.

#######################
7. the line just above Definition 2: what is `fair' application of s(\pho), please clarify.
		*Change Made: Added explanation.

#######################
8. the line just below Theorem 9: Theorem 3 and 9 -> Theorems 3 and 9
		*Change Made: Done

